Strategically Robust Multi-Agent Control

A key source of uncertainty in multi-agent systems is the behavior of other agents. Game-theoretic control approaches ignore this uncertainty, while robust control approaches treat others as fully adversarial. In this paper, we introduce strategically robust multi-agent control to populate the spectrum between these two paradigms. Specifically, in dynamic games, we propose that players are strategically robust and seek protection against misspecified control policies of the other players. This formulation induces a novel equilibrium concept, strategically robust dynamic equilibrium, that interpolates between game-theoretic control and robust control. We study this concept across canonical open- and closed-loop settings and show that accounting for strategic robustness also has computational benefits over classic approaches in game-theoretic control. Numerical experiments on vehicle platooning, inventory management, and network control illustrate resilience to misspecification, and also exhibit a "free-lunch" phenomenon in which strategic robustness can improve performance or social welfare.

==> data/cost_vs_M_2p_asymmetric.csv <==
M,1/M,log10(M),log10(1/M),TotalCost,JointOptimalCost
0.010000,100.000000,-2.000000,2.000000,0.943764,0.153846
0.010593,94.406088,-1.975000,1.975000,0.940654,0.153846
0.011220,89.125094,-1.950000,1.950000,0.937384,0.153846
0.011885,84.139514,-1.925000,1.925000,0.933948,0.153846
0.012589,79.432823,-1.900000,1.900000,0.930340,0.153846
0.013335,74.989421,-1.875000,1.875000,0.926553,0.153846
0.014125,70.794578,-1.850000,1.850000,0.922579,0.153846
0.014962,66.834392,-1.825000,1.825000,0.918412,0.153846
0.015849,63.095734,-1.800000,1.800000,0.914045,0.153846
0.016788,59.566214,-1.775000,1.775000,0.909471,0.153846
0.017783,56.234133,-1.750000,1.750000,0.904682,0.153846
0.018836,53.088444,-1.725000,1.725000,0.899672,0.153846
0.019953,50.118723,-1.700000,1.700000,0.894434,0.153846
0.021135,47.315126,-1.675000,1.675000,0.888963,0.153846
0.022387,44.668359,-1.650000,1.650000,0.883250,0.153846
0.023714,42.169650,-1.625000,1.625000,0.877291,0.153846
0.025119,39.810717,-1.600000,1.600000,0.871080,0.153846
0.026607,37.583740,-1.575000,1.575000,0.864610,0.153846
0.028184,35.481339,-1.550000,1.550000,0.857879,0.153846
0.029854,33.496544,-1.525000,1.525000,0.850881,0.153846
0.031623,31.622777,-1.500000,1.500000,0.843612,0.153846
0.033497,29.853826,-1.475000,1.475000,0.836070,0.153846
0.035481,28.183829,-1.450000,1.450000,0.828252,0.153846
0.037584,26.607251,-1.425000,1.425000,0.820157,0.153846
0.039811,25.118864,-1.400000,1.400000,0.811784,0.153846
0.042170,23.713737,-1.375000,1.375000,0.803133,0.153846
0.044668,22.387211,-1.350000,1.350000,0.794207,0.153846
0.047315,21.134890,-1.325000,1.325000,0.785007,0.153846
0.050119,19.952623,-1.300000,1.300000,0.775536,0.153846
0.053088,18.836491,-1.275000,1.275000,0.765800,0.153846
0.056234,17.782794,-1.250000,1.250000,0.755805,0.153846
0.059566,16.788040,-1.225000,1.225000,0.745558,0.153846
0.063096,15.848932,-1.200000,1.200000,0.735067,0.153846
0.066834,14.962357,-1.175000,1.175000,0.724342,0.153846
0.070795,14.125375,-1.150000,1.150000,0.713394,0.153846
0.074989,13.335214,-1.125000,1.125000,0.702236,0.153846
0.079433,12.589254,-1.100000,1.100000,0.690880,0.153846
0.084140,11.885022,-1.075000,1.075000,0.679342,0.153846
0.089125,11.220185,-1.050000,1.050000,0.667637,0.153846
0.094406,10.592537,-1.025000,1.025000,0.655782,0.153846
0.100000,10.000000,-1.000000,1.000000,0.643795,0.153846
0.105925,9.440609,-0.975000,0.975000,0.631694,0.153846
0.112202,8.912509,-0.950000,0.950000,0.619498,0.153846
0.118850,8.413951,-0.925000,0.925000,0.607227,0.153846
0.125893,7.943282,-0.900000,0.900000,0.594902,0.153846
0.133352,7.498942,-0.875000,0.875000,0.582542,0.153846
0.141254,7.079458,-0.850000,0.850000,0.570167,0.153846
0.149624,6.683439,-0.825000,0.825000,0.557799,0.153846
0.158489,6.309573,-0.800000,0.800000,0.545457,0.153846
0.167880,5.956621,-0.775000,0.775000,0.533162,0.153846
0.177828,5.623413,-0.750000,0.750000,0.520931,0.153846
0.188365,5.308844,-0.725000,0.725000,0.508784,0.153846
0.199526,5.011872,-0.700000,0.700000,0.496738,0.153846
0.211349,4.731513,-0.675000,0.675000,0.484810,0.153846
0.223872,4.466836,-0.650000,0.650000,0.473015,0.153846
0.237137,4.216965,-0.625000,0.625000,0.461369,0.153846
0.251189,3.981072,-0.600000,0.600000,0.449884,0.153846
0.266073,3.758374,-0.575000,0.575000,0.438572,0.153846
0.281838,3.548134,-0.550000,0.550000,0.427445,0.153846
0.298538,3.349654,-0.525000,0.525000,0.416512,0.153846
0.316228,3.162278,-0.500000,0.500000,0.405781,0.153846
0.334965,2.985383,-0.475000,0.475000,0.395260,0.153846
0.354813,2.818383,-0.450000,0.450000,0.384956,0.153846
0.375837,2.660725,-0.425000,0.425000,0.374873,0.153846
0.398107,2.511886,-0.400000,0.400000,0.365018,0.153846
0.421697,2.371374,-0.375000,0.375000,0.355392,0.153846
0.446684,2.238721,-0.350000,0.350000,0.346001,0.153846
0.473151,2.113489,-0.325000,0.325000,0.336847,0.153846
0.501187,1.995262,-0.300000,0.300000,0.327932,0.153846
0.530884,1.883649,-0.275000,0.275000,0.319261,0.153846
0.562341,1.778279,-0.250000,0.250000,0.310835,0.153846
0.595662,1.678804,-0.225000,0.225000,0.302657,0.153846
0.630957,1.584893,-0.200000,0.200000,0.294731,0.153846
0.668344,1.496236,-0.175000,0.175000,0.287060,0.153846
0.707946,1.412538,-0.150000,0.150000,0.279646,0.153846
0.749894,1.333521,-0.125000,0.125000,0.272495,0.153846
0.794328,1.258925,-0.100000,0.100000,0.265610,0.153846
0.841395,1.188502,-0.075000,0.075000,0.258995,0.153846
0.891251,1.122018,-0.050000,0.050000,0.252654,0.153846
0.944061,1.059254,-0.025000,0.025000,0.246591,0.153846
1.000000,1.000000,0.000000,0.000000,0.240811,0.153846
1.059254,0.944061,0.025000,-0.025000,0.235317,0.153846
1.122018,0.891251,0.050000,-0.050000,0.230112,0.153846
1.188502,0.841395,0.075000,-0.075000,0.225198,0.153846
1.258925,0.794328,0.100000,-0.100000,0.220578,0.153846
1.333521,0.749894,0.125000,-0.125000,0.216253,0.153846
1.412538,0.707946,0.150000,-0.150000,0.212221,0.153846
1.496236,0.668344,0.175000,-0.175000,0.208482,0.153846
1.584893,0.630957,0.200000,-0.200000,0.205035,0.153846
1.678804,0.595662,0.225000,-0.225000,0.201874,0.153846
1.778279,0.562341,0.250000,-0.250000,0.198996,0.153846
1.883649,0.530884,0.275000,-0.275000,0.196395,0.153846
1.995262,0.501187,0.300000,-0.300000,0.194063,0.153846
2.113489,0.473151,0.325000,-0.325000,0.191993,0.153846
2.238721,0.446684,0.350000,-0.350000,0.190176,0.153846
2.371374,0.421697,0.375000,-0.375000,0.188602,0.153846
2.511886,0.398107,0.400000,-0.400000,0.187260,0.153846
2.660725,0.375837,0.425000,-0.425000,0.186139,0.153846
2.818383,0.354813,0.450000,-0.450000,0.185226,0.153846
2.985383,0.334965,0.475000,-0.475000,0.184509,0.153846
3.162278,0.316228,0.500000,-0.500000,0.183977,0.153846
3.349654,0.298538,0.525000,-0.525000,0.183615,0.153846
3.548134,0.281838,0.550000,-0.550000,0.183412,0.153846
3.758374,0.266073,0.575000,-0.575000,0.183354,0.153846
3.981072,0.251189,0.600000,-0.600000,0.183429,0.153846
4.216965,0.237137,0.625000,-0.625000,0.183624,0.153846
4.466836,0.223872,0.650000,-0.650000,0.183928,0.153846
4.731513,0.211349,0.675000,-0.675000,0.184329,0.153846
5.011872,0.199526,0.700000,-0.700000,0.184816,0.153846
5.308844,0.188365,0.725000,-0.725000,0.185378,0.153846
5.623413,0.177828,0.750000,-0.750000,0.186006,0.153846
5.956621,0.167880,0.775000,-0.775000,0.186690,0.153846
6.309573,0.158489,0.800000,-0.800000,0.187421,0.153846
6.683439,0.149624,0.825000,-0.825000,0.188192,0.153846
7.079458,0.141254,0.850000,-0.850000,0.188994,0.153846
7.498942,0.133352,0.875000,-0.875000,0.189820,0.153846
7.943282,0.125893,0.900000,-0.900000,0.190665,0.153846
8.413951,0.118850,0.925000,-0.925000,0.191522,0.153846
8.912509,0.112202,0.950000,-0.950000,0.192387,0.153846
9.440609,0.105925,0.975000,-0.975000,0.193254,0.153846
10.000000,0.100000,1.000000,-1.000000,0.194120,0.153846
10.592537,0.094406,1.025000,-1.025000,0.194980,0.153846
11.220185,0.089125,1.050000,-1.050000,0.195832,0.153846
11.885022,0.084140,1.075000,-1.075000,0.196673,0.153846
12.589254,0.079433,1.100000,-1.100000,0.197499,0.153846
13.335214,0.074989,1.125000,-1.125000,0.198310,0.153846
14.125375,0.070795,1.150000,-1.150000,0.199102,0.153846
14.962357,0.066834,1.175000,-1.175000,0.199876,0.153846
15.848932,0.063096,1.200000,-1.200000,0.200629,0.153846
16.788040,0.059566,1.225000,-1.225000,0.201361,0.153846
17.782794,0.056234,1.250000,-1.250000,0.202071,0.153846
18.836491,0.053088,1.275000,-1.275000,0.202758,0.153846
19.952623,0.050119,1.300000,-1.300000,0.203423,0.153846
21.134890,0.047315,1.325000,-1.325000,0.204064,0.153846
22.387211,0.044668,1.350000,-1.350000,0.204682,0.153846
23.713737,0.042170,1.375000,-1.375000,0.205277,0.153846
25.118864,0.039811,1.400000,-1.400000,0.205849,0.153846
26.607251,0.037584,1.425000,-1.425000,0.206398,0.153846
28.183829,0.035481,1.450000,-1.450000,0.206925,0.153846
29.853826,0.033497,1.475000,-1.475000,0.207430,0.153846
31.622777,0.031623,1.500000,-1.500000,0.207914,0.153846
33.496544,0.029854,1.525000,-1.525000,0.208377,0.153846
35.481339,0.028184,1.550000,-1.550000,0.208819,0.153846
37.583740,0.026607,1.575000,-1.575000,0.209242,0.153846
39.810717,0.025119,1.600000,-1.600000,0.209645,0.153846
42.169650,0.023714,1.625000,-1.625000,0.210030,0.153846
44.668359,0.022387,1.650000,-1.650000,0.210397,0.153846
47.315126,0.021135,1.675000,-1.675000,0.210747,0.153846
50.118723,0.019953,1.700000,-1.700000,0.211080,0.153846
53.088444,0.018836,1.725000,-1.725000,0.211397,0.153846
56.234133,0.017783,1.750000,-1.750000,0.211699,0.153846
59.566214,0.016788,1.775000,-1.775000,0.211986,0.153846
63.095734,0.015849,1.800000,-1.800000,0.212259,0.153846
66.834392,0.014962,1.825000,-1.825000,0.212518,0.153846
70.794578,0.014125,1.850000,-1.850000,0.212764,0.153846
74.989421,0.013335,1.875000,-1.875000,0.212998,0.153846
79.432823,0.012589,1.900000,-1.900000,0.213219,0.153846
84.139514,0.011885,1.925000,-1.925000,0.213430,0.153846
89.125094,0.011220,1.950000,-1.950000,0.213630,0.153846
94.406088,0.010593,1.975000,-1.975000,0.213819,0.153846
100.000000,0.010000,2.000000,-2.000000,0.213999,0.153846


==> data/cost_vs_M_2p_symmetric.csv <==
M,1/M,log10(M),log10(1/M),TotalCost,JointOptimalCost
0.010000,100.000000,-2.000000,2.000000,4.835080,0.153846
0.010593,94.406088,-1.975000,1.975000,4.700919,0.153846
0.011220,89.125094,-1.950000,1.950000,4.563834,0.153846
0.011885,84.139514,-1.925000,1.925000,4.424040,0.153846
0.012589,79.432823,-1.900000,1.900000,4.281782,0.153846
0.013335,74.989421,-1.875000,1.875000,4.137335,0.153846
0.014125,70.794578,-1.850000,1.850000,3.991004,0.153846
0.014962,66.834392,-1.825000,1.825000,3.843123,0.153846
0.015849,63.095734,-1.800000,1.800000,3.694056,0.153846
0.016788,59.566214,-1.775000,1.775000,3.544192,0.153846
0.017783,56.234133,-1.750000,1.750000,3.393948,0.153846
0.018836,53.088444,-1.725000,1.725000,3.243760,0.153846
0.019953,50.118723,-1.700000,1.700000,3.094086,0.153846
0.021135,47.315126,-1.675000,1.675000,2.945397,0.153846
0.022387,44.668359,-1.650000,1.650000,2.798178,0.153846
0.023714,42.169650,-1.625000,1.625000,2.652915,0.153846
0.025119,39.810717,-1.600000,1.600000,2.510097,0.153846
0.026607,37.583740,-1.575000,1.575000,2.370205,0.153846
0.028184,35.481339,-1.550000,1.550000,2.233708,0.153846
0.029854,33.496544,-1.525000,1.525000,2.101053,0.153846
0.031623,31.622777,-1.500000,1.500000,1.972662,0.153846
0.033497,29.853826,-1.475000,1.475000,1.848921,0.153846
0.035481,28.183829,-1.450000,1.450000,1.730179,0.153846
0.037584,26.607251,-1.425000,1.425000,1.616734,0.153846
0.039811,25.118864,-1.400000,1.400000,1.508836,0.153846
0.042170,23.713737,-1.375000,1.375000,1.406675,0.153846
0.044668,22.387211,-1.350000,1.350000,1.310384,0.153846
0.047315,21.134890,-1.325000,1.325000,1.220031,0.153846
0.050119,19.952623,-1.300000,1.300000,1.135623,0.153846
0.053088,18.836491,-1.275000,1.275000,1.057105,0.153846
0.056234,17.782794,-1.250000,1.250000,0.984360,0.153846
0.059566,16.788040,-1.225000,1.225000,0.917218,0.153846
0.063096,15.848932,-1.200000,1.200000,0.855456,0.153846
0.066834,14.962357,-1.175000,1.175000,0.798809,0.153846
0.070795,14.125375,-1.150000,1.150000,0.746975,0.153846
0.074989,13.335214,-1.125000,1.125000,0.699625,0.153846
0.079433,12.589254,-1.100000,1.100000,0.656411,0.153846
0.084140,11.885022,-1.075000,1.075000,0.616976,0.153846
0.089125,11.220185,-1.050000,1.050000,0.580964,0.153846
0.094406,10.592537,-1.025000,1.025000,0.548027,0.153846
0.100000,10.000000,-1.000000,1.000000,0.517834,0.153846
0.105925,9.440609,-0.975000,0.975000,0.490075,0.153846
0.112202,8.912509,-0.950000,0.950000,0.464472,0.153846
0.118850,8.413951,-0.925000,0.925000,0.440774,0.153846
0.125893,7.943282,-0.900000,0.900000,0.418767,0.153846
0.133352,7.498942,-0.875000,0.875000,0.398271,0.153846
0.141254,7.079458,-0.850000,0.850000,0.379137,0.153846
0.149624,6.683439,-0.825000,0.825000,0.361250,0.153846
0.158489,6.309573,-0.800000,0.800000,0.344520,0.153846
0.167880,5.956621,-0.775000,0.775000,0.328880,0.153846
0.177828,5.623413,-0.750000,0.750000,0.314282,0.153846
0.188365,5.308844,-0.725000,0.725000,0.300694,0.153846
0.199526,5.011872,-0.700000,0.700000,0.288087,0.153846
0.211349,4.731513,-0.675000,0.675000,0.276442,0.153846
0.223872,4.466836,-0.650000,0.650000,0.265737,0.153846
0.237137,4.216965,-0.625000,0.625000,0.255948,0.153846
0.251189,3.981072,-0.600000,0.600000,0.247047,0.153846
0.266073,3.758374,-0.575000,0.575000,0.238998,0.153846
0.281838,3.548134,-0.550000,0.550000,0.231760,0.153846
0.298538,3.349654,-0.525000,0.525000,0.225283,0.153846
0.316228,3.162278,-0.500000,0.500000,0.219513,0.153846
0.334965,2.985383,-0.475000,0.475000,0.214390,0.153846
0.354813,2.818383,-0.450000,0.450000,0.209850,0.153846
0.375837,2.660725,-0.425000,0.425000,0.205830,0.153846
0.398107,2.511886,-0.400000,0.400000,0.202266,0.153846
0.421697,2.371374,-0.375000,0.375000,0.199096,0.153846
0.446684,2.238721,-0.350000,0.350000,0.196264,0.153846
0.473151,2.113489,-0.325000,0.325000,0.193717,0.153846
0.501187,1.995262,-0.300000,0.300000,0.191409,0.153846
0.530884,1.883649,-0.275000,0.275000,0.189301,0.153846
0.562341,1.778279,-0.250000,0.250000,0.187359,0.153846
0.595662,1.678804,-0.225000,0.225000,0.185560,0.153846
0.630957,1.584893,-0.200000,0.200000,0.183884,0.153846
0.668344,1.496236,-0.175000,0.175000,0.182320,0.153846
0.707946,1.412538,-0.150000,0.150000,0.180860,0.153846
0.749894,1.333521,-0.125000,0.125000,0.179502,0.153846
0.794328,1.258925,-0.100000,0.100000,0.178249,0.153846
0.841395,1.188502,-0.075000,0.075000,0.177104,0.153846
0.891251,1.122018,-0.050000,0.050000,0.176073,0.153846
0.944061,1.059254,-0.025000,0.025000,0.175165,0.153846
1.000000,1.000000,0.000000,0.000000,0.174388,0.153846
1.059254,0.944061,0.025000,-0.025000,0.173748,0.153846
1.122018,0.891251,0.050000,-0.050000,0.173254,0.153846
1.188502,0.841395,0.075000,-0.075000,0.172910,0.153846
1.258925,0.794328,0.100000,-0.100000,0.172721,0.153846
1.333521,0.749894,0.125000,-0.125000,0.172689,0.153846
1.412538,0.707946,0.150000,-0.150000,0.172816,0.153846
1.496236,0.668344,0.175000,-0.175000,0.173101,0.153846
1.584893,0.630957,0.200000,-0.200000,0.173539,0.153846
1.678804,0.595662,0.225000,-0.225000,0.174128,0.153846
1.778279,0.562341,0.250000,-0.250000,0.174861,0.153846
1.883649,0.530884,0.275000,-0.275000,0.175732,0.153846
1.995262,0.501187,0.300000,-0.300000,0.176731,0.153846
2.113489,0.473151,0.325000,-0.325000,0.177850,0.153846
2.238721,0.446684,0.350000,-0.350000,0.179078,0.153846
2.371374,0.421697,0.375000,-0.375000,0.180406,0.153846
2.511886,0.398107,0.400000,-0.400000,0.181823,0.153846
2.660725,0.375837,0.425000,-0.425000,0.183318,0.153846
2.818383,0.354813,0.450000,-0.450000,0.184881,0.153846
2.985383,0.334965,0.475000,-0.475000,0.186500,0.153846
3.162278,0.316228,0.500000,-0.500000,0.188166,0.153846
3.349654,0.298538,0.525000,-0.525000,0.189869,0.153846
3.548134,0.281838,0.550000,-0.550000,0.191599,0.153846
3.758374,0.266073,0.575000,-0.575000,0.193347,0.153846
3.981072,0.251189,0.600000,-0.600000,0.195106,0.153846
4.216965,0.237137,0.625000,-0.625000,0.196867,0.153846
4.466836,0.223872,0.650000,-0.650000,0.198624,0.153846
4.731513,0.211349,0.675000,-0.675000,0.200370,0.153846
5.011872,0.199526,0.700000,-0.700000,0.202099,0.153846
5.308844,0.188365,0.725000,-0.725000,0.203806,0.153846
5.623413,0.177828,0.750000,-0.750000,0.205487,0.153846
5.956621,0.167880,0.775000,-0.775000,0.207138,0.153846
6.309573,0.158489,0.800000,-0.800000,0.208754,0.153846
6.683439,0.149624,0.825000,-0.825000,0.210334,0.153846
7.079458,0.141254,0.850000,-0.850000,0.211875,0.153846
7.498942,0.133352,0.875000,-0.875000,0.213374,0.153846
7.943282,0.125893,0.900000,-0.900000,0.214831,0.153846
8.413951,0.118850,0.925000,-0.925000,0.216243,0.153846
8.912509,0.112202,0.950000,-0.950000,0.217611,0.153846
9.440609,0.105925,0.975000,-0.975000,0.218933,0.153846
10.000000,0.100000,1.000000,-1.000000,0.220209,0.153846
10.592537,0.094406,1.025000,-1.025000,0.221439,0.153846
11.220185,0.089125,1.050000,-1.050000,0.222624,0.153846
11.885022,0.084140,1.075000,-1.075000,0.223763,0.153846
12.589254,0.079433,1.100000,-1.100000,0.224857,0.153846
13.335214,0.074989,1.125000,-1.125000,0.225908,0.153846
14.125375,0.070795,1.150000,-1.150000,0.226915,0.153846
14.962357,0.066834,1.175000,-1.175000,0.227879,0.153846
15.848932,0.063096,1.200000,-1.200000,0.228802,0.153846
16.788040,0.059566,1.225000,-1.225000,0.229685,0.153846
17.782794,0.056234,1.250000,-1.250000,0.230529,0.153846
18.836491,0.053088,1.275000,-1.275000,0.231335,0.153846
19.952623,0.050119,1.300000,-1.300000,0.232104,0.153846
21.134890,0.047315,1.325000,-1.325000,0.232837,0.153846
22.387211,0.044668,1.350000,-1.350000,0.233537,0.153846
23.713737,0.042170,1.375000,-1.375000,0.234203,0.153846
25.118864,0.039811,1.400000,-1.400000,0.234837,0.153846
26.607251,0.037584,1.425000,-1.425000,0.235440,0.153846
28.183829,0.035481,1.450000,-1.450000,0.236014,0.153846
29.853826,0.033497,1.475000,-1.475000,0.236560,0.153846
31.622777,0.031623,1.500000,-1.500000,0.237079,0.153846
33.496544,0.029854,1.525000,-1.525000,0.237572,0.153846
35.481339,0.028184,1.550000,-1.550000,0.238040,0.153846
37.583740,0.026607,1.575000,-1.575000,0.238484,0.153846
39.810717,0.025119,1.600000,-1.600000,0.238906,0.153846
42.169650,0.023714,1.625000,-1.625000,0.239306,0.153846
44.668359,0.022387,1.650000,-1.650000,0.239686,0.153846
47.315126,0.021135,1.675000,-1.675000,0.240046,0.153846
50.118723,0.019953,1.700000,-1.700000,0.240388,0.153846
53.088444,0.018836,1.725000,-1.725000,0.240711,0.153846
56.234133,0.017783,1.750000,-1.750000,0.241018,0.153846
59.566214,0.016788,1.775000,-1.775000,0.241308,0.153846
63.095734,0.015849,1.800000,-1.800000,0.241583,0.153846
66.834392,0.014962,1.825000,-1.825000,0.241844,0.153846
70.794578,0.014125,1.850000,-1.850000,0.242091,0.153846
74.989421,0.013335,1.875000,-1.875000,0.242324,0.153846
79.432823,0.012589,1.900000,-1.900000,0.242545,0.153846
84.139514,0.011885,1.925000,-1.925000,0.242755,0.153846
89.125094,0.011220,1.950000,-1.950000,0.242953,0.153846
94.406088,0.010593,1.975000,-1.975000,0.243140,0.153846
100.000000,0.010000,2.000000,-2.000000,0.243317,0.153846


==> data/cost_vs_M_cent_asymmetric.csv <==
M,1/M,log10(M),log10(1/M),TotalCost,JointOptimalCost
0.010000,100.000000,-2.000000,2.000000,16.726935,4.011799
0.010593,94.406088,-1.975000,1.975000,15.970640,4.011799
0.011220,89.125094,-1.950000,1.950000,15.247457,4.011799
0.011885,84.139514,-1.925000,1.925000,14.556660,4.011799
0.012589,79.432823,-1.900000,1.900000,13.897488,4.011799
0.013335,74.989421,-1.875000,1.875000,13.269150,4.011799
0.014125,70.794578,-1.850000,1.850000,12.670839,4.011799
0.014962,66.834392,-1.825000,1.825000,12.101739,4.011799
0.015849,63.095734,-1.800000,1.800000,11.561032,4.011799
0.016788,59.566214,-1.775000,1.775000,11.047907,4.011799
0.017783,56.234133,-1.750000,1.750000,10.561562,4.011799
0.018836,53.088444,-1.725000,1.725000,10.101215,4.011799
0.019953,50.118723,-1.700000,1.700000,9.666104,4.011799
0.021135,47.315126,-1.675000,1.675000,9.255491,4.011799
0.022387,44.668359,-1.650000,1.650000,8.868668,4.011799
0.023714,42.169650,-1.625000,1.625000,8.504957,4.011799
0.025119,39.810717,-1.600000,1.600000,8.163708,4.011799
0.026607,37.583740,-1.575000,1.575000,7.844308,4.011799
0.028184,35.481339,-1.550000,1.550000,7.546171,4.011799
0.029854,33.496544,-1.525000,1.525000,7.268745,4.011799
0.031623,31.622777,-1.500000,1.500000,7.011507,4.011799
0.033497,29.853826,-1.475000,1.475000,6.773963,4.011799
0.035481,28.183829,-1.450000,1.450000,6.555642,4.011799
0.037584,26.607251,-1.425000,1.425000,6.356097,4.011799
0.039811,25.118864,-1.400000,1.400000,6.174901,4.011799
0.042170,23.713737,-1.375000,1.375000,6.011640,4.011799
0.044668,22.387211,-1.350000,1.350000,5.865915,4.011799
0.047315,21.134890,-1.325000,1.325000,5.737332,4.011799
0.050119,19.952623,-1.300000,1.300000,5.625501,4.011799
0.053088,18.836491,-1.275000,1.275000,5.530033,4.011799
0.056234,17.782794,-1.250000,1.250000,5.450531,4.011799
0.059566,16.788040,-1.225000,1.225000,5.386592,4.011799
0.063096,15.848932,-1.200000,1.200000,5.337801,4.011799
0.066834,14.962357,-1.175000,1.175000,5.303727,4.011799
0.070795,14.125375,-1.150000,1.150000,5.283921,4.011799
0.074989,13.335214,-1.125000,1.125000,5.277913,4.011799
0.079433,12.589254,-1.100000,1.100000,5.285214,4.011799
0.084140,11.885022,-1.075000,1.075000,5.305309,4.011799
0.089125,11.220185,-1.050000,1.050000,5.337661,4.011799
0.094406,10.592537,-1.025000,1.025000,5.381711,4.011799
0.100000,10.000000,-1.000000,1.000000,5.436874,4.011799
0.105925,9.440609,-0.975000,0.975000,5.502547,4.011799
0.112202,8.912509,-0.950000,0.950000,5.578108,4.011799
0.118850,8.413951,-0.925000,0.925000,5.662916,4.011799
0.125893,7.943282,-0.900000,0.900000,5.756319,4.011799
0.133352,7.498942,-0.875000,0.875000,5.857652,4.011799
0.141254,7.079458,-0.850000,0.850000,5.966245,4.011799
0.149624,6.683439,-0.825000,0.825000,6.081423,4.011799
0.158489,6.309573,-0.800000,0.800000,6.202512,4.011799
0.167880,5.956621,-0.775000,0.775000,6.328843,4.011799
0.177828,5.623413,-0.750000,0.750000,6.459754,4.011799
0.188365,5.308844,-0.725000,0.725000,6.594597,4.011799
0.199526,5.011872,-0.700000,0.700000,6.732736,4.011799
0.211349,4.731513,-0.675000,0.675000,6.873557,4.011799
0.223872,4.466836,-0.650000,0.650000,7.016467,4.011799
0.237137,4.216965,-0.625000,0.625000,7.160896,4.011799
0.251189,3.981072,-0.600000,0.600000,7.306301,4.011799
0.266073,3.758374,-0.575000,0.575000,7.452171,4.011799
0.281838,3.548134,-0.550000,0.550000,7.598021,4.011799
0.298538,3.349654,-0.525000,0.525000,7.743400,4.011799
0.316228,3.162278,-0.500000,0.500000,7.887889,4.011799
0.334965,2.985383,-0.475000,0.475000,8.031101,4.011799
0.354813,2.818383,-0.450000,0.450000,8.172683,4.011799
0.375837,2.660725,-0.425000,0.425000,8.312315,4.011799
0.398107,2.511886,-0.400000,0.400000,8.449708,4.011799
0.421697,2.371374,-0.375000,0.375000,8.584607,4.011799
0.446684,2.238721,-0.350000,0.350000,8.716784,4.011799
0.473151,2.113489,-0.325000,0.325000,8.846046,4.011799
0.501187,1.995262,-0.300000,0.300000,8.972223,4.011799
0.530884,1.883649,-0.275000,0.275000,9.095175,4.011799
0.562341,1.778279,-0.250000,0.250000,9.214786,4.011799
0.595662,1.678804,-0.225000,0.225000,9.330967,4.011799
0.630957,1.584893,-0.200000,0.200000,9.443646,4.011799
0.668344,1.496236,-0.175000,0.175000,9.552776,4.011799
0.707946,1.412538,-0.150000,0.150000,9.658326,4.011799
0.749894,1.333521,-0.125000,0.125000,9.760286,4.011799
0.794328,1.258925,-0.100000,0.100000,9.858658,4.011799
0.841395,1.188502,-0.075000,0.075000,9.953459,4.011799
0.891251,1.122018,-0.050000,0.050000,10.044721,4.011799
0.944061,1.059254,-0.025000,0.025000,10.132484,4.011799
1.000000,1.000000,0.000000,0.000000,10.216800,4.011799
1.059254,0.944061,0.025000,-0.025000,10.297730,4.011799
1.122018,0.891251,0.050000,-0.050000,10.375341,4.011799
1.188502,0.841395,0.075000,-0.075000,10.449707,4.011799
1.258925,0.794328,0.100000,-0.100000,10.520907,4.011799
1.333521,0.749894,0.125000,-0.125000,10.589024,4.011799
1.412538,0.707946,0.150000,-0.150000,10.654146,4.011799
1.496236,0.668344,0.175000,-0.175000,10.716363,4.011799
1.584893,0.630957,0.200000,-0.200000,10.775765,4.011799
1.678804,0.595662,0.225000,-0.225000,10.832445,4.011799
1.778279,0.562341,0.250000,-0.250000,10.886498,4.011799
1.883649,0.530884,0.275000,-0.275000,10.938017,4.011799
1.995262,0.501187,0.300000,-0.300000,10.987095,4.011799
2.113489,0.473151,0.325000,-0.325000,11.033825,4.011799
2.238721,0.446684,0.350000,-0.350000,11.078299,4.011799
2.371374,0.421697,0.375000,-0.375000,11.120607,4.011799
2.511886,0.398107,0.400000,-0.400000,11.160838,4.011799
2.660725,0.375837,0.425000,-0.425000,11.199078,4.011799
2.818383,0.354813,0.450000,-0.450000,11.235414,4.011799
2.985383,0.334965,0.475000,-0.475000,11.269926,4.011799
3.162278,0.316228,0.500000,-0.500000,11.302697,4.011799
3.349654,0.298538,0.525000,-0.525000,11.333803,4.011799
3.548134,0.281838,0.550000,-0.550000,11.363321,4.011799
3.758374,0.266073,0.575000,-0.575000,11.391324,4.011799
3.981072,0.251189,0.600000,-0.600000,11.417883,4.011799
4.216965,0.237137,0.625000,-0.625000,11.443065,4.011799
4.466836,0.223872,0.650000,-0.650000,11.466936,4.011799
4.731513,0.211349,0.675000,-0.675000,11.489560,4.011799
5.011872,0.199526,0.700000,-0.700000,11.510996,4.011799
5.308844,0.188365,0.725000,-0.725000,11.531304,4.011799
5.623413,0.177828,0.750000,-0.750000,11.550539,4.011799
5.956621,0.167880,0.775000,-0.775000,11.568754,4.011799
6.309573,0.158489,0.800000,-0.800000,11.586000,4.011799
6.683439,0.149624,0.825000,-0.825000,11.602327,4.011799
7.079458,0.141254,0.850000,-0.850000,11.617780,4.011799
7.498942,0.133352,0.875000,-0.875000,11.632405,4.011799
7.943282,0.125893,0.900000,-0.900000,11.646245,4.011799
8.413951,0.118850,0.925000,-0.925000,11.659338,4.011799
8.912509,0.112202,0.950000,-0.950000,11.671725,4.011799
9.440609,0.105925,0.975000,-0.975000,11.683442,4.011799
10.000000,0.100000,1.000000,-1.000000,11.694525,4.011799
10.592537,0.094406,1.025000,-1.025000,11.705005,4.011799
11.220185,0.089125,1.050000,-1.050000,11.714916,4.011799
11.885022,0.084140,1.075000,-1.075000,11.724287,4.011799
12.589254,0.079433,1.100000,-1.100000,11.733146,4.011799
13.335214,0.074989,1.125000,-1.125000,11.741522,4.011799
14.125375,0.070795,1.150000,-1.150000,11.749440,4.011799
14.962357,0.066834,1.175000,-1.175000,11.756924,4.011799
15.848932,0.063096,1.200000,-1.200000,11.763997,4.011799
16.788040,0.059566,1.225000,-1.225000,11.770683,4.011799
17.782794,0.056234,1.250000,-1.250000,11.777000,4.011799
18.836491,0.053088,1.275000,-1.275000,11.782971,4.011799
19.952623,0.050119,1.300000,-1.300000,11.788613,4.011799
21.134890,0.047315,1.325000,-1.325000,11.793943,4.011799
22.387211,0.044668,1.350000,-1.350000,11.798980,4.011799
23.713737,0.042170,1.375000,-1.375000,11.803739,4.011799
25.118864,0.039811,1.400000,-1.400000,11.808235,4.011799
26.607251,0.037584,1.425000,-1.425000,11.812482,4.011799
28.183829,0.035481,1.450000,-1.450000,11.816495,4.011799
29.853826,0.033497,1.475000,-1.475000,11.820285,4.011799
31.622777,0.031623,1.500000,-1.500000,11.823865,4.011799
33.496544,0.029854,1.525000,-1.525000,11.827247,4.011799
35.481339,0.028184,1.550000,-1.550000,11.830442,4.011799
37.583740,0.026607,1.575000,-1.575000,11.833459,4.011799
39.810717,0.025119,1.600000,-1.600000,11.836309,4.011799
42.169650,0.023714,1.625000,-1.625000,11.839000,4.011799
44.668359,0.022387,1.650000,-1.650000,11.841543,4.011799
47.315126,0.021135,1.675000,-1.675000,11.843943,4.011799
50.118723,0.019953,1.700000,-1.700000,11.846211,4.011799
53.088444,0.018836,1.725000,-1.725000,11.848352,4.011799
56.234133,0.017783,1.750000,-1.750000,11.850374,4.011799
59.566214,0.016788,1.775000,-1.775000,11.852284,4.011799
63.095734,0.015849,1.800000,-1.800000,11.854087,4.011799
66.834392,0.014962,1.825000,-1.825000,11.855790,4.011799
70.794578,0.014125,1.850000,-1.850000,11.857398,4.011799
74.989421,0.013335,1.875000,-1.875000,11.858917,4.011799
79.432823,0.012589,1.900000,-1.900000,11.860351,4.011799
84.139514,0.011885,1.925000,-1.925000,11.861705,4.011799
89.125094,0.011220,1.950000,-1.950000,11.862984,4.011799
94.406088,0.010593,1.975000,-1.975000,11.864191,4.011799
100.000000,0.010000,2.000000,-2.000000,11.865331,4.011799


==> data/cost_vs_M_cent_symmetric.csv <==
M,1/M,log10(M),log10(1/M),TotalCost,JointOptimalCost
0.010000,100.000000,-2.000000,2.000000,32.724632,4.011799
0.010593,94.406088,-1.975000,1.975000,30.290180,4.011799
0.011220,89.125094,-1.950000,1.950000,28.067934,4.011799
0.011885,84.139514,-1.925000,1.925000,26.037384,4.011799
0.012589,79.432823,-1.900000,1.900000,24.180105,4.011799
0.013335,74.989421,-1.875000,1.875000,22.479568,4.011799
0.014125,70.794578,-1.850000,1.850000,20.920949,4.011799
0.014962,66.834392,-1.825000,1.825000,19.490963,4.011799
0.015849,63.095734,-1.800000,1.800000,18.177715,4.011799
0.016788,59.566214,-1.775000,1.775000,16.970554,4.011799
0.017783,56.234133,-1.750000,1.750000,15.859951,4.011799
0.018836,53.088444,-1.725000,1.725000,14.837380,4.011799
0.019953,50.118723,-1.700000,1.700000,13.895219,4.011799
0.021135,47.315126,-1.675000,1.675000,13.026655,4.011799
0.022387,44.668359,-1.650000,1.650000,12.225598,4.011799
0.023714,42.169650,-1.625000,1.625000,11.486610,4.011799
0.025119,39.810717,-1.600000,1.600000,10.804838,4.011799
0.026607,37.583740,-1.575000,1.575000,10.175950,4.011799
0.028184,35.481339,-1.550000,1.550000,9.596084,4.011799
0.029854,33.496544,-1.525000,1.525000,9.061800,4.011799
0.031623,31.622777,-1.500000,1.500000,8.570035,4.011799
0.033497,29.853826,-1.475000,1.475000,8.118064,4.011799
0.035481,28.183829,-1.450000,1.450000,7.703467,4.011799
0.037584,26.607251,-1.425000,1.425000,7.324095,4.011799
0.039811,25.118864,-1.400000,1.400000,6.978040,4.011799
0.042170,23.713737,-1.375000,1.375000,6.663611,4.011799
0.044668,22.387211,-1.350000,1.350000,6.379307,4.011799
0.047315,21.134890,-1.325000,1.325000,6.123796,4.011799
0.050119,19.952623,-1.300000,1.300000,5.895894,4.011799
0.053088,18.836491,-1.275000,1.275000,5.694545,4.011799
0.056234,17.782794,-1.250000,1.250000,5.518802,4.011799
0.059566,16.788040,-1.225000,1.225000,5.367813,4.011799
0.063096,15.848932,-1.200000,1.200000,5.240802,4.011799
0.066834,14.962357,-1.175000,1.175000,5.137060,4.011799
0.070795,14.125375,-1.150000,1.150000,5.055922,4.011799
0.074989,13.335214,-1.125000,1.125000,4.996766,4.011799
0.079433,12.589254,-1.100000,1.100000,4.958993,4.011799
0.084140,11.885022,-1.075000,1.075000,4.942020,4.011799
0.089125,11.220185,-1.050000,1.050000,4.945274,4.011799
0.094406,10.592537,-1.025000,1.025000,4.968177,4.011799
0.100000,10.000000,-1.000000,1.000000,5.010148,4.011799
0.105925,9.440609,-0.975000,0.975000,5.070587,4.011799
0.112202,8.912509,-0.950000,0.950000,5.148882,4.011799
0.118850,8.413951,-0.925000,0.925000,5.244396,4.011799
0.125893,7.943282,-0.900000,0.900000,5.356469,4.011799
0.133352,7.498942,-0.875000,0.875000,5.484419,4.011799
0.141254,7.079458,-0.850000,0.850000,5.627537,4.011799
0.149624,6.683439,-0.825000,0.825000,5.785089,4.011799
0.158489,6.309573,-0.800000,0.800000,5.956323,4.011799
0.167880,5.956621,-0.775000,0.775000,6.140462,4.011799
0.177828,5.623413,-0.750000,0.750000,6.336717,4.011799
0.188365,5.308844,-0.725000,0.725000,6.544283,4.011799
0.199526,5.011872,-0.700000,0.700000,6.762348,4.011799
0.211349,4.731513,-0.675000,0.675000,6.990096,4.011799
0.223872,4.466836,-0.650000,0.650000,7.226711,4.011799
0.237137,4.216965,-0.625000,0.625000,7.471384,4.011799
0.251189,3.981072,-0.600000,0.600000,7.723317,4.011799
0.266073,3.758374,-0.575000,0.575000,7.981729,4.011799
0.281838,3.548134,-0.550000,0.550000,8.245859,4.011799
0.298538,3.349654,-0.525000,0.525000,8.514975,4.011799
0.316228,3.162278,-0.500000,0.500000,8.788372,4.011799
0.334965,2.985383,-0.475000,0.475000,9.065384,4.011799
0.354813,2.818383,-0.450000,0.450000,9.345383,4.011799
0.375837,2.660725,-0.425000,0.425000,9.627782,4.011799
0.398107,2.511886,-0.400000,0.400000,9.912042,4.011799
0.421697,2.371374,-0.375000,0.375000,10.197670,4.011799
0.446684,2.238721,-0.350000,0.350000,10.484226,4.011799
0.473151,2.113489,-0.325000,0.325000,10.771320,4.011799
0.501187,1.995262,-0.300000,0.300000,11.058615,4.011799
0.530884,1.883649,-0.275000,0.275000,11.345830,4.011799
0.562341,1.778279,-0.250000,0.250000,11.632738,4.011799
0.595662,1.678804,-0.225000,0.225000,11.919164,4.011799
0.630957,1.584893,-0.200000,0.200000,12.204991,4.011799
0.668344,1.496236,-0.175000,0.175000,12.490151,4.011799
0.707946,1.412538,-0.150000,0.150000,12.774631,4.011799
0.749894,1.333521,-0.125000,0.125000,13.058469,4.011799
0.794328,1.258925,-0.100000,0.100000,13.341752,4.011799
0.841395,1.188502,-0.075000,0.075000,13.624614,4.011799
0.891251,1.122018,-0.050000,0.050000,13.907238,4.011799
0.944061,1.059254,-0.025000,0.025000,14.189850,4.011799
1.000000,1.000000,0.000000,0.000000,14.472720,4.011799
1.059254,0.944061,0.025000,-0.025000,14.756156,4.011799
1.122018,0.891251,0.050000,-0.050000,15.040509,4.011799
1.188502,0.841395,0.075000,-0.075000,15.326166,4.011799
1.258925,0.794328,0.100000,-0.100000,15.613549,4.011799
1.333521,0.749894,0.125000,-0.125000,15.903115,4.011799
1.412538,0.707946,0.150000,-0.150000,16.195355,4.011799
1.496236,0.668344,0.175000,-0.175000,16.490787,4.011799
1.584893,0.630957,0.200000,-0.200000,16.789964,4.011799
1.678804,0.595662,0.225000,-0.225000,17.093465,4.011799
1.778279,0.562341,0.250000,-0.250000,17.401898,4.011799
1.883649,0.530884,0.275000,-0.275000,17.715895,4.011799
1.995262,0.501187,0.300000,-0.300000,18.036118,4.011799
2.113489,0.473151,0.325000,-0.325000,18.363252,4.011799
2.238721,0.446684,0.350000,-0.350000,18.698006,4.011799
2.371374,0.421697,0.375000,-0.375000,19.041115,4.011799
2.511886,0.398107,0.400000,-0.400000,19.393336,4.011799
2.660725,0.375837,0.425000,-0.425000,19.755450,4.011799
2.818383,0.354813,0.450000,-0.450000,20.128260,4.011799
2.985383,0.334965,0.475000,-0.475000,20.512592,4.011799
3.162278,0.316228,0.500000,-0.500000,20.909292,4.011799
3.349654,0.298538,0.525000,-0.525000,21.319232,4.011799
3.548134,0.281838,0.550000,-0.550000,21.743300,4.011799
3.758374,0.266073,0.575000,-0.575000,22.182408,4.011799
3.981072,0.251189,0.600000,-0.600000,22.637487,4.011799
4.216965,0.237137,0.625000,-0.625000,23.109485,4.011799
4.466836,0.223872,0.650000,-0.650000,23.599372,4.011799
4.731513,0.211349,0.675000,-0.675000,24.108133,4.011799
5.011872,0.199526,0.700000,-0.700000,24.636769,4.011799
5.308844,0.188365,0.725000,-0.725000,25.186295,4.011799
5.623413,0.177828,0.750000,-0.750000,25.757740,4.011799
5.956621,0.167880,0.775000,-0.775000,26.352141,4.011799
6.309573,0.158489,0.800000,-0.800000,26.970545,4.011799
6.683439,0.149624,0.825000,-0.825000,27.614003,4.011799
7.079458,0.141254,0.850000,-0.850000,28.283567,4.011799
7.498942,0.133352,0.875000,-0.875000,28.980288,4.011799
7.943282,0.125893,0.900000,-0.900000,29.705210,4.011799
8.413951,0.118850,0.925000,-0.925000,30.459367,4.011799
8.912509,0.112202,0.950000,-0.950000,31.243774,4.011799
9.440609,0.105925,0.975000,-0.975000,32.059425,4.011799
10.000000,0.100000,1.000000,-1.000000,32.907286,4.011799
10.592537,0.094406,1.025000,-1.025000,33.788287,4.011799
11.220185,0.089125,1.050000,-1.050000,34.703312,4.011799
11.885022,0.084140,1.075000,-1.075000,35.653198,4.011799
12.589254,0.079433,1.100000,-1.100000,36.638717,4.011799
13.335214,0.074989,1.125000,-1.125000,37.660575,4.011799
14.125375,0.070795,1.150000,-1.150000,38.719396,4.011799
14.962357,0.066834,1.175000,-1.175000,39.815717,4.011799
15.848932,0.063096,1.200000,-1.200000,40.949975,4.011799
16.788040,0.059566,1.225000,-1.225000,42.122498,4.011799
17.782794,0.056234,1.250000,-1.250000,43.333491,4.011799
18.836491,0.053088,1.275000,-1.275000,44.583032,4.011799
19.952623,0.050119,1.300000,-1.300000,45.871056,4.011799
21.134890,0.047315,1.325000,-1.325000,47.197349,4.011799
22.387211,0.044668,1.350000,-1.350000,48.561536,4.011799
23.713737,0.042170,1.375000,-1.375000,49.963079,4.011799
25.118864,0.039811,1.400000,-1.400000,51.401261,4.011799
26.607251,0.037584,1.425000,-1.425000,52.875189,4.011799
28.183829,0.035481,1.450000,-1.450000,54.383782,4.011799
29.853826,0.033497,1.475000,-1.475000,55.925776,4.011799
31.622777,0.031623,1.500000,-1.500000,57.499717,4.011799
33.496544,0.029854,1.525000,-1.525000,59.103965,4.011799
35.481339,0.028184,1.550000,-1.550000,60.736695,4.011799
37.583740,0.026607,1.575000,-1.575000,62.395908,4.011799
39.810717,0.025119,1.600000,-1.600000,64.079431,4.011799
42.169650,0.023714,1.625000,-1.625000,65.784932,4.011799
44.668359,0.022387,1.650000,-1.650000,67.509928,4.011799
47.315126,0.021135,1.675000,-1.675000,69.251803,4.011799
50.118723,0.019953,1.700000,-1.700000,71.007822,4.011799
53.088444,0.018836,1.725000,-1.725000,72.775148,4.011799
56.234133,0.017783,1.750000,-1.750000,74.550859,4.011799
59.566214,0.016788,1.775000,-1.775000,76.331974,4.011799
63.095734,0.015849,1.800000,-1.800000,78.115468,4.011799
66.834392,0.014962,1.825000,-1.825000,79.898296,4.011799
70.794578,0.014125,1.850000,-1.850000,81.677416,4.011799
74.989421,0.013335,1.875000,-1.875000,83.449809,4.011799
79.432823,0.012589,1.900000,-1.900000,85.212501,4.011799
84.139514,0.011885,1.925000,-1.925000,86.962582,4.011799
89.125094,0.011220,1.950000,-1.950000,88.697229,4.011799
94.406088,0.010593,1.975000,-1.975000,90.413722,4.011799
100.000000,0.010000,2.000000,-2.000000,92.109458,4.011799


==> data/platoon_gaps_m1000_gap20.csv <==
t,g2,g3,g4
0,20.000000,20.000000,20.000000
1,20.000000,20.000000,20.000000
2,20.000000,20.000000,20.000000
3,20.000000,20.000000,20.000000
4,20.000000,20.000000,20.000000
5,20.000000,20.000000,20.000000
6,20.000000,20.000000,20.000000
7,20.000000,20.000000,20.000000
8,20.000000,20.000000,20.000000
9,20.000000,20.000000,20.000000
10,20.000000,20.000000,20.000000
11,20.000000,20.000000,20.000000
12,20.000000,20.000000,20.000000
13,20.000000,20.000000,20.000000
14,20.000000,20.000000,20.000000
15,20.000000,20.000000,20.000000
16,20.000000,20.000000,20.000000
17,20.000000,20.000000,20.000000
18,20.000000,20.000000,20.000000
19,20.000000,20.000000,20.000000
20,20.000000,20.000000,20.000000


==> data/platoon_gaps_m1000_gap5.csv <==
t,g2,g3,g4
0,5.000000,5.000000,5.000000
1,8.032608,6.712127,6.303786
2,10.463814,8.356518,7.585851
3,12.412747,9.892188,8.826796
4,13.974905,11.296938,10.010646
5,15.226833,12.561492,11.125170
6,16.229875,13.685218,12.161753
7,17.033182,14.673025,13.115000
8,17.676115,15.533152,13.982232
9,18.190177,16.275598,14.762935
10,18.600558,16.911039,15.458242
11,18.927366,17.450093,16.070451
12,19.186615,17.902833,16.602608
13,19.391008,18.278481,17.058151
14,19.550561,18.585225,17.440619
15,19.673091,18.830116,17.753416
16,19.764602,19.019029,17.999624
17,19.829579,19.156644,18.181863
18,19.871206,19.246456,18.302181
19,19.891521,19.290783,18.361983
20,19.891521,19.290783,18.361983


==> data/platoon_gaps_m160_gap20.csv <==
t,g2,g3,g4
0,20.000000,20.000000,20.000000
1,20.000000,20.000000,20.000000
2,20.000000,20.000000,20.000000
3,20.000000,20.000000,20.000000
4,20.000000,20.000000,20.000000
5,20.000000,20.000000,20.000000
6,20.000000,20.000000,20.000000
7,20.000000,20.000000,20.000000
8,20.000000,20.000000,20.000000
9,20.000000,20.000000,20.000000
10,20.000000,20.000000,20.000000
11,20.000000,20.000000,20.000000
12,20.000000,20.000000,20.000000
13,20.000000,20.000000,20.000000
14,20.000000,20.000000,20.000000
15,20.000000,20.000000,20.000000
16,20.000000,20.000000,20.000000
17,20.000000,20.000000,20.000000
18,20.000000,20.000000,20.000000
19,20.000000,20.000000,20.000000
20,20.000000,20.000000,20.000000


==> data/platoon_gaps_m160_gap5.csv <==
t,g2,g3,g4
0,5.000000,5.000000,5.000000
1,8.228145,7.026946,6.721195
2,10.847521,8.981164,8.416346
3,12.972727,10.817182,10.061903
4,14.696739,12.509065,11.638059
5,16.094984,14.044633,13.129177
6,17.228634,15.421155,14.523715
7,18.147287,16.642170,15.813858
8,18.891133,17.715166,16.994999
9,19.492717,18.649893,18.065162
10,19.978357,19.457168,19.024432
11,20.369300,20.148026,19.874412
12,20.682650,20.733145,20.617747
13,20.932116,21.222457,21.257700
14,21.128612,21.624895,21.797805
15,21.280735,21.948242,22.241570
16,21.395140,22.199038,22.592241
17,21.476832,22.382534,22.852621
18,21.529386,22.502675,23.024926
19,21.555100,22.562089,23.110688
20,21.555100,22.562089,23.110688


==> data/resource_game_m1.0_P1_controls.csv <==
t,u_P1
0,0.00000000
1,0.00000000
2,0.00000000
3,0.00000000
4,0.00000000
5,0.00000000
6,0.00000000
7,0.00000000
8,1.00000000
9,1.00000000


==> data/resource_game_m2.0_P1_controls.csv <==
t,u_P1
0,0.00000000
1,0.00000000
2,0.00000000
3,0.00000000
4,0.00000000
5,0.00000000
6,0.24422464
7,1.00000000
8,1.00000000
9,1.00000000


==> data/resource_game_m3.0_P1_controls.csv <==
t,u_P1
0,0.00000000
1,0.00000000
2,0.00000000
3,0.00000000
4,0.00000000
5,0.09194116
6,1.00000000
7,1.00000000
8,1.00000000
9,1.00000000


==> data/resource_game_m5.0_P1_controls.csv <==
t,u_P1
0,0.00000000
1,0.00000000
2,0.00000000
3,0.00000000
4,0.00000000
5,0.71740107
6,1.00000000
7,1.00000000
8,1.00000000
9,1.00000000


==> data/tullock_contest_m0.05_P1_controls.csv <==
t,u_P1
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0.044032294927587
8,1
9,1


==> data/tullock_contest_m0.1_P1_controls.csv <==
t,u_P1
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0.66013827557165
8,1
9,1


==> data/tullock_contest_m0.2_P1_controls.csv <==
t,u_P1
0,0
1,0
2,0
3,0
4,0
5,0
6,0.19527882185976
7,1
8,1
9,1


==> data/tullock_contest_m0.4_P1_controls.csv <==
t,u_P1
0,0
1,0
2,0
3,0
4,0
5,0
6,0.80790485378661
7,1
8,1
9,1

